Two and Three-Party Digital Goods Auctions: Scalable Privacy Analysis

A digital goods auction is a type of auction where potential buyers bid the maximal price that they are willing to pay for a certain item, which a seller can produce at a negligible cost and in unlimited quantity. To maximise her benefits, the aim for the seller is to find the optimal sales price, which every buyer whose bid is not lower will pay. For fairness and privacy purposes, buyers may be concerned about protecting the confidentiality of their bids. Secure Multi-Party Computation is a domain of Cryptography that would allow the seller to compute the optimal sales price while guaranteeing that the bids remain secret. Paradoxically, as a function of the buyers' bids, the sales price inevitably reveals some private information. Generic frameworks and entropy-based techniques based on Quantitative Information Flow have been developed in order to quantify and restrict those leakages. Due to their combinatorial nature, these techniques do not scale to large input spaces. In this work, we aim at scaling those privacy analyses to large input spaces in the particular case of digital goods auctions. We derive closed-form formulas for the posterior min-entropy of private inputs in two and three-party auctions, which enables us to effectively quantify the information leaks for arbitrarily large input spaces. We also provide supportive experimental evidence that enables us to formulate a conjecture that would allow us to extend our results to any number of parties.

==> figuresAuction/2.dat <==
x y
1 1
2 3
3 6
4 10
5 15
6 21
7 28
8 36
9 45
10 55
11 66
12 78
13 91
14 105
15 120
16 136
17 153
18 171
19 190
20 210
21 231
22 253
23 276
24 300
25 325
26 351
27 378
28 406
29 435
30 465


==> figuresAuction/2b.dat <==
x y
1 1.0
2 3.0
3 6.0
4 10.0
5 15.0
6 21.0
7 28.0
8 36.0
9 45.0
10 55.0
11 66.0
12 78.0
13 91.0
14 105.0
15 120.0
16 136.0
17 153.0
18 171.0
19 190.0
20 210.0
21 231.0
22 253.0
23 276.0
24 300.0
25 325.0
26 351.0
27 378.0
28 406.0
29 435.0
30 465.0


==> figuresAuction/3.dat <==
x y
1 1
2 6
3 16
4 33
5 60
6 98
7 149
8 216
9 300
10 403
11 528
12 676
13 849
14 1050
15 1280
16 1541
17 1836
18 2166
19 2533
20 2940
21 3388
22 3879
23 4416
24 5000
25 5633
26 6318
27 7056
28 7849
29 8700
30 9610


==> figuresAuction/3b.dat <==
x y
1 1.1572999999999998
2 5.843500000000001
3 15.8603
4 33.208099999999995
5 59.887299999999996
6 97.8983
7 149.24149999999997
8 215.91729999999998
9 299.9261
10 403.2683
11 527.9443
12 675.9544999999999
13 849.2992999999999
14 1049.9791
15 1279.9943
16 1541.3453
17 1836.0324999999998
18 2166.0563
19 2533.4170999999997
20 2940.1153
21 3388.1512999999995
22 3879.5254999999997
23 4416.2383
24 5000.290099999999
25 5633.6813
26 6318.412299999999
27 7056.483499999999
28 7849.895299999999
29 8700.648099999999
30 9610.742299999998


==> figuresAuction/4.dat <==
x y
1 1
2 11
3 45
4 122
5 266
6 506
7 887
8 1452
9 2237
10 3307
11 4737
12 6573
13 8893
14 11789
15 15336
16 19628
17 24767
18 30839
19 37976
20 46296
21 55886
22 66895
23 79485
24 93750
25 109846
26 127949
27 148194
28 170750
29 195797
30 223478


==> figuresAuction/4b.dat <==
x y
1 0.4081999999999999
2 11.859
3 45.720400000000005
4 121.58900000000001
5 265.05899999999997
6 507.7222
7 887.168
8 1446.9834
9 2236.7529999999997
10 3312.0589999999997
11 4734.4812
12 6571.597000000001
13 8896.9814
14 11790.206999999999
15 15336.844
16 19628.4602
17 24762.621
18 30842.889400000004
19 37978.826
20 46285.989
21 55885.9342
22 66906.21500000001
23 79480.3824
24 93747.985
25 109854.569
26 127951.6782
27 148196.85400000002
28 170753.6354
29 195791.559
30 223486.159


==> figuresAuction/5.dat <==
x y
1 1
2 22
3 125
4 440
5 1204
6 2725
7 5536
8 10241
9 17604
10 28718
11 44957
12 67636
13 98731
14 140374
15 194968
16 265279
17 354646
18 466337
19 604882
20 774556
21 979835
22 1226554
23 1521387
24 1869570
25 2278874
26 2756989
27 3312020
28 3953151
29 4690234
30 5532332


==> figuresAuction/5b.dat <==
x y
1 17.079700000000003
2 13.718000000000004
3 110.8801
4 433.6683999999999
5 1199.4125
6 2741.6092000000003
7 5533.8625
8 10213.8236
9 17607.1309
10 28751.350000000002
11 44919.9137
12 67646.06199999999
13 98746.7821
14 140346.7484
15 194902.2625
16 265225.19320000004
17 354506.91650000005
18 466342.2556
19 604753.4209
20 774213.95
21 979672.6477
22 1226577.5259999998
23 1520899.7441
24 1869157.5484000002
25 2278440.2125
26 2756431.9772
27 3311435.9905000003
28 3952398.2476
29 4688931.530900001
30 5531339.350000001


